Support vector comparison machines

In ranking problems, the goal is to learn a ranking function from labeled pairs of input points. In this paper, we consider the related comparison problem, where the label indicates which element of the pair is better, or if there is no significant difference. We cast the learning problem as a margin maximization, and show that it can be solved by converting it to a standard SVM. We use simulated nonlinear patterns, a real learning to rank sushi data set, and a chess data set to show that our proposed SVMcompare algorithm outperforms SVMrank when there are equality pairs.

==> AUC_table.txt <==
file	Final_AUC	Baseline_AUC
1_data_LONG.RData_polydot_AUC_2ftrs	0.357956574096472	0.290052053209948
1_data_LONG.RData_polydot_AUC_aftrs	0.375355872651147	0.290052053209948
1_data_LONG.RData_rbf_AUC_2ftrs	0.321388474418107	0.290052053209948
1_data_LONG.RData_rbf_AUC_aftrs	0.274032129201727	0.290052053209948
1_data_LONG.RData_Vanilla_AUC_2ftrs	0.358519240770116	0.290052053209948
1_data_LONG.RData_Vanilla_AUC_aftrs	0.375355872651147	0.290052053209948
2_data_LONG.RData_polydot_AUC_2ftrs	0.371995634383563	0.299101610904585
2_data_LONG.RData_polydot_AUC_aftrs	0.371330547691798	0.299101610904585
2_data_LONG.RData_rbf_AUC_2ftrs	0.328968307909922	0.299101610904585
2_data_LONG.RData_rbf_AUC_aftrs	0.297058823529411	0.299101610904585
2_data_LONG.RData_Vanilla_AUC_2ftrs	0.213821234311066	0.299101610904585
2_data_LONG.RData_Vanilla_AUC_aftrs	0.371330547691798	0.299101610904585
3_data_LONG.RData_polydot_AUC_2ftrs	0.351057368557369	0.294871794871795
3_data_LONG.RData_polydot_AUC_aftrs	0.34386655011655	0.294871794871795
3_data_LONG.RData_rbf_AUC_2ftrs	0.312700401450401	0.294871794871795
3_data_LONG.RData_rbf_AUC_aftrs	0.298941336441337	0.294871794871795
3_data_LONG.RData_Vanilla_AUC_2ftrs	0.347273212898214	0.294871794871795
3_data_LONG.RData_Vanilla_AUC_aftrs	0.34386655011655	0.294871794871795
4_data_LONG.RData_polydot_AUC_2ftrs	0.352596686213056	0.299336650082919
4_data_LONG.RData_polydot_AUC_aftrs	0.361925308943727	0.299336650082919
4_data_LONG.RData_rbf_AUC_2ftrs	0.28971846425042	0.299336650082919
4_data_LONG.RData_rbf_AUC_aftrs	0.29299624097011	0.299336650082919
4_data_LONG.RData_Vanilla_AUC_2ftrs	0.353062597123555	0.299336650082919
4_data_LONG.RData_Vanilla_AUC_aftrs	0.340743291905706	0.299336650082919
5_data_LONG.RData_polydot_AUC_2ftrs	0.367139176069604	0.297505307855626
5_data_LONG.RData_polydot_AUC_aftrs	0.405315100770506	0.297505307855626
5_data_LONG.RData_rbf_AUC_2ftrs	0.318283278837249	0.297505307855626
5_data_LONG.RData_rbf_AUC_aftrs	0.262554259829771	0.297505307855626
5_data_LONG.RData_Vanilla_AUC_2ftrs	0.371763468093016	0.297505307855626
5_data_LONG.RData_Vanilla_AUC_aftrs	0.405315100770506	0.297505307855626
6_data_LONG.RData_polydot_AUC_2ftrs	0.360082339987194	0.306729939603106
6_data_LONG.RData_polydot_AUC_aftrs	0.388255630855504	0.306729939603106
6_data_LONG.RData_rbf_AUC_2ftrs	0.318175415118593	0.306729939603106
6_data_LONG.RData_rbf_AUC_aftrs	0.30166920365341	0.306729939603106
6_data_LONG.RData_Vanilla_AUC_2ftrs	0.361137908801102	0.306729939603106
6_data_LONG.RData_Vanilla_AUC_aftrs	0.388255630855504	0.306729939603106
7_data_LONG.RData_polydot_AUC_2ftrs	0.343010542724565	0.305065055762082
7_data_LONG.RData_polydot_AUC_aftrs	0.368484742874845	0.305065055762082
7_data_LONG.RData_rbf_AUC_2ftrs	0.298743416976455	0.305065055762082
7_data_LONG.RData_rbf_AUC_aftrs	0.285149349771942	0.305065055762082
7_data_LONG.RData_Vanilla_AUC_2ftrs	0.343010542724565	0.305065055762082
7_data_LONG.RData_Vanilla_AUC_aftrs	0.381173541353581	0.305065055762082
8_data_LONG.RData_polydot_AUC_2ftrs	0.401959411429247	0.29779498006099
8_data_LONG.RData_polydot_AUC_aftrs	0.407992804340884	0.29779498006099
8_data_LONG.RData_rbf_AUC_2ftrs	0.314539804325757	0.29779498006099
8_data_LONG.RData_rbf_AUC_aftrs	0.17229131506127	0.29779498006099
8_data_LONG.RData_Vanilla_AUC_2ftrs	0.401828867036592	0.29779498006099
8_data_LONG.RData_Vanilla_AUC_aftrs	0.407992804340884	0.29779498006099


==> ELO_4M.txt <==
set	Final_AUC	kern
1	0.3528503	ELO
2	0.3700011	ELO
3	0.3458657	ELO
4	0.3606595	ELO
5	0.3739313	ELO
6	0.3694408	ELO
7	0.3605363	ELO
8	0.3892429	ELO


==> GLICKO_4M.txt <==
set	Final_AUC	kern	
1	0.3431698	Glicko	
2	0.36057		Glicko	
3	0.3469313	Glicko	
4	0.3434083	Glicko	
5	0.3648573	Glicko	
6	0.3467022	Glicko	
7	0.3354866	Glicko	
8	0.3724554	Glicko	


==> prefectures.txt <==
0:Hokkaido
1:Aomori
2:Iwate
3:Akita
4:Miyagi
5:Yamagata
6:Fukushima
7:Niigata
8:Ibaraki
9:Tochigi
10:Gunma
11:Saitama
12:Chiba
13:Tokyo
14:Kanagawa
15:Yamanashi
16:Shizuoka
17:Nagano
18:Aichi
19:Gifu
20:Toyama
21:Ishikawa
22:Fukui
23:Shiga
24:Mie
25:Kyoto
26:Osaka
27:Nara
28:Wakayama
29:Hyogo
30:Okayama
31:Hiroshima
32:Tottori
33:Shimane
34:Yamaguchi
35:Ehime
36:Kagawa
37:Tokushima
38:Kochi
39:Fukuoka
40:Nagasaki
41:Saga
42:Kumamoto
43:Kagoshima
44:Miyazaki
45:Oita
46:Okinawa
47:foreign countries

